The Peculiar Radio Evolution of the Tidal Disruption Event ASASSN-19bt

We present detailed radio observations of the tidal disruption event (TDE) ASASSN-19bt/AT2019ahk, obtained with the Australia Telescope Compact Array (ATCA), the Atacama Large Millimeter/submillimeter Array (ALMA), and the MeerKAT radio telescopes, spanning 40 to 1464 days after the onset of the optical flare. We find that ASASSN-19bt displays unusual radio evolution compared to other TDEs, as the peak brightness of its radio emission increases rapidly until 457 days post-optical discovery and then plateaus. Using a generalized approach to standard equipartition techniques, we estimate the energy and corresponding physical parameters for two possible emission geometries: a non-relativistic spherical outflow and a relativistic outflow observed from an arbitrary viewing angle. We find that the non-relativistic solution implies a continuous energy rise in the outflow from $E\sim10^{46}$ erg to $E\sim10^{49}$ erg with $\beta \approx 0.05$, while the off-axis relativistic jet solution instead suggests $E\approx10^{52}$ erg with $\Gamma\sim10$ erg at late times in the maximally off-axis case. We find that neither model provides a holistic explanation for the origin and evolution of the radio emission, emphasizing the need for more complex models. ASASSN-19bt joins the population of TDEs that display unusual radio emission at late times. Conducting long-term radio observations of these TDEs, especially during the later phases, will be crucial for understanding how these types of radio emission in TDEs are produced.

==> physical_params_full_table.txt <==
\begin{table*}
\centering
    \label{tab:3}
    \begin{tabular}{ccccccccc}
    \hline\hline
Geometry & $\langle \delta t \rangle$ & log($R_{eq}$) & log($E_{eq}$) & log($E_{eq,\rm wide}$) & log($B$) & log($N_e$) & log($n_{ext}$) & $\Gamma$\\ 
\hline
Spherical & 49 & 15.27 $\pm$ 0.06 & 46.38 $\pm$ 0.03 & - & 0.62 $\pm$ 0.06 & 51.02 $\pm$ 0.03 & 4.51 $\pm$ 0.11 & 1.0001 $\pm$ 0.0001  \\ 
$f_A$ = 1 & 88 & 15.81 $\pm$ 0.06 & 46.95 $\pm$ 0.08 & - & 0.12 $\pm$ 0.04 & 51.59 $\pm$ 0.08 & 3.51 $\pm$ 0.08 & 1.0004 $\pm$ 0.0001  \\ 
$f_V$ = 0.36  & 132 & 16.28 $\pm$ 0.13 & 47.63 $\pm$ 0.2 & - & -0.24 $\pm$ 0.08 & 52.28 $\pm$ 0.2 & 2.8 $\pm$ 0.14 & 1.0015 $\pm$ 0.0009  \\ 
$\epsilon_e = 0.1$ & 186 & 16.57 $\pm$ 0.13 & 48.08 $\pm$ 0.2 & - & -0.46 $\pm$ 0.08 & 52.72 $\pm$ 0.2 & 2.36 $\pm$ 0.14 & 1.0029 $\pm$ 0.0018  \\ 
$\epsilon_b = 0.03$ & 457 & 16.76 $\pm$ 0.01 & 48.86 $\pm$ 0.01 & - & -0.35 $\pm$ 0.01 & 53.5 $\pm$ 0.01 & 2.57 $\pm$ 0.01 & 1.0012 $\pm$ 0.0001  \\ 
 & 800 & 17.03 $\pm$ 0.01 & 49.1 $\pm$ 0.02 & - & -0.64 $\pm$ 0.01 & 53.74 $\pm$ 0.02 & 1.99 $\pm$ 0.02 & 1.0013 $\pm$ 0.0001  \\ 
 & 1377 & 17.38 $\pm$ 0.01 & 49.51 $\pm$ 0.01 & - & -0.95 $\pm$ 0.01 & 54.16 $\pm$ 0.01 & 1.37 $\pm$ 0.01 & 1.0022 $\pm$ 0.0001  \\ 
\hline
Jet & 49 & 19.42 $\pm$ 0.0 & 51.68 $\pm$ 0.05 & 57.57 $\pm$ 0.1 & 0.66 $\pm$ 0.05 & 52.96 $\pm$ 0.03 & 9.39 $\pm$ 0.14 & 6306.0 $\pm$ 419.1  \\ 
$\theta=0.1$ & 88 & 19.67 $\pm$ 0.0 & 51.49 $\pm$ 0.07 & 56.79 $\pm$ 0.14 & -0.11 $\pm$ 0.08 & 52.95 $\pm$ 0.05 & 7.42 $\pm$ 0.2 & 3133.1 $\pm$ 322.4  \\ 
$\theta_j=0.1$ & 132 & 19.85 $\pm$ 0.0 & 51.61 $\pm$ 0.08 & 56.66 $\pm$ 0.2 & -0.44 $\pm$ 0.1 & 53.14 $\pm$ 0.05 & 6.58 $\pm$ 0.29 & 2369.4 $\pm$ 315.8  \\ 
$f_A$ = 1  & 186 & 20.0 $\pm$ 0.0 & 51.75 $\pm$ 0.07 & 56.6 $\pm$ 0.18 & -0.69 $\pm$ 0.09 & 53.32 $\pm$ 0.04 & 5.91 $\pm$ 0.26 & 1863.5 $\pm$ 250.9  \\ 
$f_V$ = 1  & 457 & 20.39 $\pm$ 0.0 & 52.97 $\pm$ 0.01 & 58.08 $\pm$ 0.03 & -0.54 $\pm$ 0.01 & 54.37 $\pm$ 0.01 & 6.33 $\pm$ 0.04 & 2541.7 $\pm$ 48.7  \\ 
$\epsilon_e = 0.1$ & 800 & 20.63 $\pm$ 0.0 & 53.15 $\pm$ 0.01 & 58.22 $\pm$ 0.03 & -0.83 $\pm$ 0.02 & 54.56 $\pm$ 0.01 & 5.72 $\pm$ 0.05 & 2447.1 $\pm$ 55.7  \\ 
$\epsilon_b = 0.03$ & 1377 & 20.87 $\pm$ 0.0 & 53.31 $\pm$ 0.01 & 58.23 $\pm$ 0.01 & -1.18 $\pm$ 0.01 & 54.77 $\pm$ 0.0 & 4.9 $\pm$ 0.02 & 2030.6 $\pm$ 15.9  \\ 
\hline
Jet & 49 & 18.59 $\pm$ 0.0 & 51.16 $\pm$ 0.05 & 55.34 $\pm$ 0.1 & 0.79 $\pm$ 0.05 & 52.75 $\pm$ 0.03 & 8.25 $\pm$ 0.14 & 883.1 $\pm$ 58.7  \\ 
$\theta = 0.26$ & 88 & 18.85 $\pm$ 0.0 & 50.97 $\pm$ 0.07 & 54.56 $\pm$ 0.14 & 0.02 $\pm$ 0.08 & 52.74 $\pm$ 0.05 & 6.28 $\pm$ 0.2 & 438.7 $\pm$ 45.2  \\ 
$\theta_j=0.1$ & 132 & 19.02 $\pm$ 0.0 & 51.09 $\pm$ 0.08 & 54.43 $\pm$ 0.2 & -0.31 $\pm$ 0.1 & 52.93 $\pm$ 0.05 & 5.44 $\pm$ 0.29 & 331.8 $\pm$ 44.2  \\ 
 & 186 & 19.17 $\pm$ 0.0 & 51.24 $\pm$ 0.07 & 54.37 $\pm$ 0.18 & -0.56 $\pm$ 0.09 & 53.11 $\pm$ 0.04 & 4.77 $\pm$ 0.26 & 260.9 $\pm$ 35.1  \\ 
 & 457 & 19.56 $\pm$ 0.0 & 52.45 $\pm$ 0.01 & 55.86 $\pm$ 0.03 & -0.41 $\pm$ 0.01 & 54.17 $\pm$ 0.01 & 5.19 $\pm$ 0.04 & 355.9 $\pm$ 6.8  \\ 
 & 800 & 19.81 $\pm$ 0.0 & 52.63 $\pm$ 0.01 & 56.0 $\pm$ 0.03 & -0.7 $\pm$ 0.02 & 54.36 $\pm$ 0.01 & 4.58 $\pm$ 0.05 & 342.6 $\pm$ 7.8  \\ 
 & 1377 & 20.04 $\pm$ 0.0 & 52.8 $\pm$ 0.01 & 56.0 $\pm$ 0.01 & -1.05 $\pm$ 0.01 & 54.57 $\pm$ 0.0 & 3.76 $\pm$ 0.02 & 284.3 $\pm$ 2.2  \\ 
\hline
Jet & 49 & 18.0 $\pm$ 0.0 & 50.79 $\pm$ 0.05 & 53.75 $\pm$ 0.1 & 0.89 $\pm$ 0.05 & 52.6 $\pm$ 0.03 & 7.43 $\pm$ 0.14 & 215.1 $\pm$ 14.3  \\ 
$\theta=0.52$ & 88 & 18.25 $\pm$ 0.0 & 50.6 $\pm$ 0.07 & 52.96 $\pm$ 0.14 & 0.11 $\pm$ 0.08 & 52.59 $\pm$ 0.05 & 5.46 $\pm$ 0.2 & 106.8 $\pm$ 11.0  \\ 
$\theta_j=0.1$ & 132 & 18.43 $\pm$ 0.0 & 50.72 $\pm$ 0.08 & 52.84 $\pm$ 0.2 & -0.21 $\pm$ 0.1 & 52.78 $\pm$ 0.05 & 4.62 $\pm$ 0.29 & 80.8 $\pm$ 10.8  \\ 
 & 186 & 18.58 $\pm$ 0.0 & 50.87 $\pm$ 0.07 & 52.77 $\pm$ 0.18 & -0.47 $\pm$ 0.09 & 52.96 $\pm$ 0.04 & 3.95 $\pm$ 0.27 & 63.5 $\pm$ 8.6  \\ 
 & 457 & 18.97 $\pm$ 0.0 & 52.08 $\pm$ 0.01 & 54.26 $\pm$ 0.03 & -0.31 $\pm$ 0.01 & 54.02 $\pm$ 0.01 & 4.37 $\pm$ 0.04 & 86.7 $\pm$ 1.7  \\ 
 & 800 & 19.21 $\pm$ 0.0 & 52.26 $\pm$ 0.01 & 54.4 $\pm$ 0.03 & -0.61 $\pm$ 0.02 & 54.21 $\pm$ 0.01 & 3.76 $\pm$ 0.05 & 83.4 $\pm$ 1.9  \\ 
 & 1377 & 19.45 $\pm$ 0.0 & 52.43 $\pm$ 0.01 & 54.41 $\pm$ 0.01 & -0.96 $\pm$ 0.01 & 54.42 $\pm$ 0.0 & 2.94 $\pm$ 0.02 & 69.2 $\pm$ 0.5  \\ 
\hline
Jet & 49 & 17.65 $\pm$ 0.0 & 50.57 $\pm$ 0.05 & 52.8 $\pm$ 0.1 & 0.94 $\pm$ 0.05 & 52.52 $\pm$ 0.03 & 6.95 $\pm$ 0.14 & 93.6 $\pm$ 6.2  \\ 
$\theta=0.79$ & 88 & 17.9 $\pm$ 0.0 & 50.39 $\pm$ 0.07 & 52.02 $\pm$ 0.14 & 0.17 $\pm$ 0.08 & 52.5 $\pm$ 0.05 & 4.98 $\pm$ 0.2 & 46.5 $\pm$ 4.8  \\ 
$\theta_j=0.1$ & 132 & 18.08 $\pm$ 0.0 & 50.5 $\pm$ 0.08 & 51.9 $\pm$ 0.2 & -0.16 $\pm$ 0.1 & 52.69 $\pm$ 0.05 & 4.14 $\pm$ 0.29 & 35.1 $\pm$ 4.7  \\ 
 & 186 & 18.23 $\pm$ 0.0 & 50.65 $\pm$ 0.07 & 51.83 $\pm$ 0.18 & -0.41 $\pm$ 0.09 & 52.87 $\pm$ 0.04 & 3.46 $\pm$ 0.27 & 27.6 $\pm$ 3.7  \\ 
 & 457 & 18.62 $\pm$ 0.0 & 51.86 $\pm$ 0.01 & 53.32 $\pm$ 0.03 & -0.26 $\pm$ 0.01 & 53.93 $\pm$ 0.01 & 3.88 $\pm$ 0.04 & 37.7 $\pm$ 0.7  \\ 
 & 800 & 18.86 $\pm$ 0.0 & 52.04 $\pm$ 0.01 & 53.46 $\pm$ 0.03 & -0.55 $\pm$ 0.02 & 54.12 $\pm$ 0.01 & 3.28 $\pm$ 0.05 & 36.3 $\pm$ 0.8  \\ 
 & 1377 & 19.1 $\pm$ 0.0 & 52.21 $\pm$ 0.01 & 53.47 $\pm$ 0.01 & -0.9 $\pm$ 0.01 & 54.33 $\pm$ 0.0 & 2.46 $\pm$ 0.02 & 30.1 $\pm$ 0.2  \\ 
\hline
Jet & 49 & 17.42 $\pm$ 0.0 & 50.43 $\pm$ 0.05 & 52.19 $\pm$ 0.1 & 0.98 $\pm$ 0.05 & 52.46 $\pm$ 0.03 & 6.63 $\pm$ 0.14 & 54.2 $\pm$ 3.6  \\ 
$\theta=1.05$ & 88 & 17.67 $\pm$ 0.0 & 50.24 $\pm$ 0.07 & 51.41 $\pm$ 0.14 & 0.21 $\pm$ 0.08 & 52.44 $\pm$ 0.05 & 4.66 $\pm$ 0.2 & 26.9 $\pm$ 2.8  \\ 
$\theta_j = 0.1$ & 132 & 17.85 $\pm$ 0.0 & 50.36 $\pm$ 0.08 & 51.28 $\pm$ 0.2 & -0.12 $\pm$ 0.1 & 52.63 $\pm$ 0.05 & 3.82 $\pm$ 0.29 & 20.3 $\pm$ 2.7  \\ 
 & 186 & 18.0 $\pm$ 0.0 & 50.51 $\pm$ 0.07 & 51.22 $\pm$ 0.18 & -0.38 $\pm$ 0.09 & 52.81 $\pm$ 0.04 & 3.14 $\pm$ 0.27 & 16.0 $\pm$ 2.2  \\ 
 & 457 & 18.39 $\pm$ 0.0 & 51.72 $\pm$ 0.01 & 52.7 $\pm$ 0.03 & -0.22 $\pm$ 0.01 & 53.87 $\pm$ 0.01 & 3.56 $\pm$ 0.04 & 21.8 $\pm$ 0.4  \\ 
 & 800 & 18.63 $\pm$ 0.0 & 51.9 $\pm$ 0.01 & 52.85 $\pm$ 0.03 & -0.51 $\pm$ 0.02 & 54.06 $\pm$ 0.01 & 2.96 $\pm$ 0.05 & 21.0 $\pm$ 0.5  \\ 
 & 1377 & 18.87 $\pm$ 0.0 & 52.07 $\pm$ 0.01 & 52.85 $\pm$ 0.01 & -0.86 $\pm$ 0.01 & 54.27 $\pm$ 0.0 & 2.13 $\pm$ 0.02 & 17.4 $\pm$ 0.1  \\ 
\hline
Jet & 49 & 17.12 $\pm$ 0.0 & 50.25 $\pm$ 0.05 & 51.39 $\pm$ 0.1 & 1.02 $\pm$ 0.05 & 52.38 $\pm$ 0.03 & 6.22 $\pm$ 0.14 & 26.7 $\pm$ 1.8  \\ 
$\theta = 1.57$ & 88 & 17.37 $\pm$ 0.0 & 50.06 $\pm$ 0.07 & 50.61 $\pm$ 0.14 & 0.25 $\pm$ 0.08 & 52.36 $\pm$ 0.05 & 4.24 $\pm$ 0.21 & 13.2 $\pm$ 1.4  \\ 
$\theta_j = 0.1$ & 132 & 17.55 $\pm$ 0.0 & 50.18 $\pm$ 0.08 & 50.48 $\pm$ 0.2 & -0.07 $\pm$ 0.1 & 52.55 $\pm$ 0.05 & 3.4 $\pm$ 0.3 & 10.0 $\pm$ 1.3  \\ 
 & 186 & 17.7 $\pm$ 0.0 & 50.33 $\pm$ 0.07 & 50.42 $\pm$ 0.18 & -0.33 $\pm$ 0.09 & 52.73 $\pm$ 0.04 & 2.71 $\pm$ 0.27 & 7.8 $\pm$ 1.1  \\ 
 & 457 & 18.09 $\pm$ 0.0 & 51.54 $\pm$ 0.01 & 51.9 $\pm$ 0.03 & -0.17 $\pm$ 0.01 & 53.78 $\pm$ 0.01 & 3.14 $\pm$ 0.04 & 10.7 $\pm$ 0.2  \\ 
 & 800 & 18.33 $\pm$ 0.0 & 51.72 $\pm$ 0.01 & 52.05 $\pm$ 0.03 & -0.46 $\pm$ 0.02 & 53.97 $\pm$ 0.01 & 2.54 $\pm$ 0.05 & 10.3 $\pm$ 0.2  \\ 
 & 1377 & 18.57 $\pm$ 0.0 & 51.89 $\pm$ 0.01 & 52.05 $\pm$ 0.01 & -0.81 $\pm$ 0.01 & 54.18 $\pm$ 0.0 & 1.71 $\pm$ 0.02 & 8.5 $\pm$ 0.1  \\ 
\hline \hline
\end{tabular}
\caption{Physical parameters derived from our equipartition analysis assuming differing outflow geometries}
\end{table*} 






\begin{table*}
\centering
    \label{tab:3}
    \begin{tabular}{ccccccccc}
    \hline\hline
Geometry & $\langle \delta t \rangle$ & log($R_{eq}$) & log($E_{eq}$) & log($E_{eq,\rm wide}$) & log($B$) & log($N_e$) & log($n_{ext}$) & $\Gamma$\\ 
\hline
Spherical & 49 & 15.27 $\pm$ 0.06 & 46.38 $\pm$ 0.03 & - & 0.62 $\pm$ 0.06 & 51.02 $\pm$ 0.03 & 4.51 $\pm$ 0.11 & 1.0001 $\pm$ 0.0001  \\ 
$f_A$ = 1 & 88 & 15.81 $\pm$ 0.06 & 46.95 $\pm$ 0.08 & - & 0.12 $\pm$ 0.04 & 51.59 $\pm$ 0.08 & 3.51 $\pm$ 0.08 & 1.0004 $\pm$ 0.0001  \\ 
$f_V$ = 0.36  & 132 & 16.28 $\pm$ 0.13 & 47.63 $\pm$ 0.2 & - & -0.24 $\pm$ 0.08 & 52.28 $\pm$ 0.2 & 2.8 $\pm$ 0.14 & 1.0015 $\pm$ 0.0009  \\ 
$\epsilon_e = 0.1$ & 186 & 16.57 $\pm$ 0.13 & 48.08 $\pm$ 0.2 & - & -0.46 $\pm$ 0.08 & 52.72 $\pm$ 0.2 & 2.36 $\pm$ 0.14 & 1.0029 $\pm$ 0.0018  \\ 
$\epsilon_b = 0.03$ & 457 & 16.76 $\pm$ 0.01 & 48.86 $\pm$ 0.01 & - & -0.35 $\pm$ 0.01 & 53.5 $\pm$ 0.01 & 2.57 $\pm$ 0.01 & 1.0012 $\pm$ 0.0001  \\ 
 & 800 & 17.03 $\pm$ 0.01 & 49.1 $\pm$ 0.02 & - & -0.64 $\pm$ 0.01 & 53.74 $\pm$ 0.02 & 1.99 $\pm$ 0.02 & 1.0013 $\pm$ 0.0001  \\ 
 & 1377 & 17.38 $\pm$ 0.01 & 49.51 $\pm$ 0.01 & - & -0.95 $\pm$ 0.01 & 54.16 $\pm$ 0.01 & 1.37 $\pm$ 0.01 & 1.0022 $\pm$ 0.0001  \\ 
\hline \hline
\end{tabular}
\caption{Physical parameters derived from our equipartition analysis assuming differing outflow geometries}
\end{table*} 





\begin{table*}
\centering
    \label{tab:3}
    \begin{tabular}{ccccccccc}
    \hline\hline
Geometry & $\langle \delta t \rangle$ & log($R_{eq}$) & log($E_{eq}$) & log($E_{eq,\rm wide}$) & log($B$) & log($N_e$) & log($n_{ext}$) & $\Gamma$\\ 
\hline
Jet & 49 & 17.42 $\pm$ 0.0 & 50.43 $\pm$ 0.05 & 52.19 $\pm$ 0.1 & 0.98 $\pm$ 0.05 & 52.46 $\pm$ 0.03 & 6.63 $\pm$ 0.14 & 54.2 $\pm$ 3.6  \\ 
$\theta=1.05$ & 88 & 17.67 $\pm$ 0.0 & 50.24 $\pm$ 0.07 & 51.41 $\pm$ 0.14 & 0.21 $\pm$ 0.08 & 52.44 $\pm$ 0.05 & 4.66 $\pm$ 0.2 & 26.9 $\pm$ 2.8  \\ 
$\theta_j = 0.1$ & 132 & 17.85 $\pm$ 0.0 & 50.36 $\pm$ 0.08 & 51.28 $\pm$ 0.2 & -0.12 $\pm$ 0.1 & 52.63 $\pm$ 0.05 & 3.82 $\pm$ 0.29 & 20.3 $\pm$ 2.7  \\ 
 & 186 & 18.0 $\pm$ 0.0 & 50.51 $\pm$ 0.07 & 51.22 $\pm$ 0.18 & -0.38 $\pm$ 0.09 & 52.81 $\pm$ 0.04 & 3.14 $\pm$ 0.27 & 16.0 $\pm$ 2.2  \\ 
 & 457 & 18.39 $\pm$ 0.0 & 51.72 $\pm$ 0.01 & 52.7 $\pm$ 0.03 & -0.22 $\pm$ 0.01 & 53.87 $\pm$ 0.01 & 3.56 $\pm$ 0.04 & 21.8 $\pm$ 0.4  \\ 
 & 800 & 18.63 $\pm$ 0.0 & 51.9 $\pm$ 0.01 & 52.85 $\pm$ 0.03 & -0.51 $\pm$ 0.02 & 54.06 $\pm$ 0.01 & 2.96 $\pm$ 0.05 & 21.0 $\pm$ 0.5  \\ 
 & 1377 & 18.87 $\pm$ 0.0 & 52.07 $\pm$ 0.01 & 52.85 $\pm$ 0.01 & -0.86 $\pm$ 0.01 & 54.27 $\pm$ 0.0 & 2.13 $\pm$ 0.02 & 17.4 $\pm$ 0.1  \\ 
\hline
Jet & 49 & 17.12 $\pm$ 0.0 & 50.25 $\pm$ 0.05 & 51.39 $\pm$ 0.1 & 1.02 $\pm$ 0.05 & 52.38 $\pm$ 0.03 & 6.22 $\pm$ 0.14 & 26.7 $\pm$ 1.8  \\ 
$\theta = 1.57$ & 88 & 17.37 $\pm$ 0.0 & 50.06 $\pm$ 0.07 & 50.61 $\pm$ 0.14 & 0.25 $\pm$ 0.08 & 52.36 $\pm$ 0.05 & 4.24 $\pm$ 0.21 & 13.2 $\pm$ 1.4  \\ 
$\theta_j = 0.1$ & 132 & 17.55 $\pm$ 0.0 & 50.18 $\pm$ 0.08 & 50.48 $\pm$ 0.2 & -0.07 $\pm$ 0.1 & 52.55 $\pm$ 0.05 & 3.4 $\pm$ 0.3 & 10.0 $\pm$ 1.3  \\ 
 & 186 & 17.7 $\pm$ 0.0 & 50.33 $\pm$ 0.07 & 50.42 $\pm$ 0.18 & -0.33 $\pm$ 0.09 & 52.73 $\pm$ 0.04 & 2.71 $\pm$ 0.27 & 7.8 $\pm$ 1.1  \\ 
 & 457 & 18.09 $\pm$ 0.0 & 51.54 $\pm$ 0.01 & 51.9 $\pm$ 0.03 & -0.17 $\pm$ 0.01 & 53.78 $\pm$ 0.01 & 3.14 $\pm$ 0.04 & 10.7 $\pm$ 0.2  \\ 
 & 800 & 18.33 $\pm$ 0.0 & 51.72 $\pm$ 0.01 & 52.05 $\pm$ 0.03 & -0.46 $\pm$ 0.02 & 53.97 $\pm$ 0.01 & 2.54 $\pm$ 0.05 & 10.3 $\pm$ 0.2  \\ 
 & 1377 & 18.57 $\pm$ 0.0 & 51.89 $\pm$ 0.01 & 52.05 $\pm$ 0.01 & -0.81 $\pm$ 0.01 & 54.18 $\pm$ 0.0 & 1.71 $\pm$ 0.02 & 8.5 $\pm$ 0.1  \\ 
\hline \hline
\end{tabular}
\caption{Physical parameters derived from our equipartition analysis assuming differing outflow geometries}
\end{table*} 

